Hierarchical Approximate Proper Orthogonal Decomposition

Proper Orthogonal Decomposition (POD) is a widely used technique for the construction of low-dimensional approximation spaces from high-dimensional input data. For large-scale applications and an increasing amount of input data vectors, however, computing the POD often becomes prohibitively expensive. This work presents a generic, easy-to-implement approach to compute an approximate POD based on arbitrary tree hierarchies of worker nodes, where each worker computes a POD of only a small amount of input vectors. The tree hierarchy can be freely adapted to optimally suit the available computational resources. In particular, this hierarchical approximate POD (HAPOD) allows for both simple parallelization with low communication overhead, as well as live sequential POD computation under restricted memory capacities. Rigorous error estimates ensure the reliability of our approach, and extensive numerical examples underline its performance.

==> l2_mean_errs_gridsize_20_chunk_10_omega_0.1.dat <==
0.010000 0.006537 0.003100 0.003705 0.003218 0.001829 0.002022 0.003252 0.001843 0.002043
0.001000 0.000911 0.000478 0.000504 0.000483 0.000337 0.000357 0.000483 0.000337 0.000357
0.000100 0.000099 0.000204 0.000218 0.000056 0.000191 0.000213 0.000056 0.000191 0.000213
0.000010 0.000010 0.000071 0.000090 0.000005 0.000050 0.000058 0.000005 0.000050 0.000058


==> l2_mean_errs_gridsize_20_chunk_10_omega_0.25.dat <==
0.010000 0.006537 0.003100 0.003705 0.003218 0.001829 0.002022 0.003252 0.001843 0.002043
0.001000 0.000911 0.000478 0.000504 0.000587 0.000367 0.000390 0.000587 0.000367 0.000390
0.000100 0.000099 0.000204 0.000218 0.000063 0.000195 0.000214 0.000063 0.000193 0.000212
0.000010 0.000010 0.000071 0.000090 0.000006 0.000056 0.000068 0.000006 0.000056 0.000068


==> l2_mean_errs_gridsize_20_chunk_10_omega_0.5.dat <==
0.010000 0.006537 0.003100 0.003705 0.004481 0.002345 0.002634 0.004530 0.002371 0.002667
0.001000 0.000911 0.000478 0.000504 0.000644 0.000383 0.000405 0.000644 0.000383 0.000405
0.000100 0.000099 0.000204 0.000218 0.000073 0.000198 0.000216 0.000073 0.000198 0.000216
0.000010 0.000010 0.000071 0.000090 0.000007 0.000062 0.000073 0.000007 0.000062 0.000073


==> l2_mean_errs_gridsize_20_chunk_10_omega_0.9.dat <==
0.010000 0.006537 0.003100 0.003705 0.006537 0.003099 0.003703 0.006607 0.003132 0.003743
0.001000 0.000911 0.000478 0.000504 0.000920 0.000483 0.000510 0.000920 0.000483 0.000510
0.000100 0.000099 0.000204 0.000218 0.000090 0.000201 0.000219 0.000090 0.000201 0.000219
0.000010 0.000010 0.000071 0.000090 0.000009 0.000069 0.000087 0.000009 0.000069 0.000087


==> l2_mean_errs_gridsize_20_chunk_10_omega_0.95.dat <==
0.010000 0.006537 0.003100 0.003705 0.006537 0.003100 0.003705 0.006607 0.003133 0.003745
0.001000 0.000911 0.000478 0.000504 0.000920 0.000483 0.000510 0.000920 0.000483 0.000510
0.000100 0.000099 0.000204 0.000218 0.000095 0.000202 0.000219 0.000095 0.000202 0.000219
0.000010 0.000010 0.000071 0.000090 0.000009 0.000071 0.000088 0.000009 0.000071 0.000088


==> l2_mean_errs_gridsize_20_chunk_10_omega_0.999.dat <==
0.010000 0.006537 0.003100 0.003705 0.006537 0.003100 0.003705 0.006607 0.003133 0.003745
0.001000 0.000911 0.000478 0.000504 0.000920 0.000483 0.000510 0.000920 0.000483 0.000510
0.000100 0.000099 0.000204 0.000218 0.000095 0.000202 0.000219 0.000095 0.000202 0.000219
0.000010 0.000010 0.000071 0.000090 0.000010 0.000072 0.000091 0.000010 0.000072 0.000091


==> num_modes_gridsize_20_initialtol_0.01_chunk_10_omega_0.1.dat <==
0.010000 2.000000 4.000000 4.000000 2.000000
0.001000 10.000000 16.000000 17.000000 6.000000
0.000100 35.000000 47.000000 48.000000 12.000000
0.000010 94.000000 120.000000 120.000000 26.000000


==> num_modes_gridsize_20_initialtol_0.01_chunk_10_omega_0.25.dat <==
0.010000 2.000000 4.000000 4.000000 2.000000
0.001000 10.000000 14.000000 17.000000 4.000000
0.000100 35.000000 44.000000 49.000000 9.000000
0.000010 94.000000 113.000000 120.000000 19.000000


==> num_modes_gridsize_20_initialtol_0.01_chunk_10_omega_0.5.dat <==
0.010000 2.000000 3.000000 4.000000 1.000000
0.001000 10.000000 13.000000 18.000000 3.000000
0.000100 35.000000 41.000000 51.000000 6.000000
0.000010 94.000000 107.000000 125.000000 13.000000


==> num_modes_gridsize_20_initialtol_0.01_chunk_10_omega_0.75.dat <==
0.010000 2.000000 2.000000 5.000000 0.000000
0.001000 10.000000 11.000000 21.000000 1.000000
0.000100 35.000000 38.000000 57.000000 3.000000
0.000010 94.000000 100.000000 137.000000 6.000000


==> num_modes_gridsize_20_initialtol_0.01_chunk_10_omega_0.9.dat <==
0.010000 2.000000 2.000000 7.000000 0.000000
0.001000 10.000000 10.000000 25.000000 0.000000
0.000100 35.000000 37.000000 68.000000 2.000000
0.000010 94.000000 97.000000 157.000000 3.000000


==> num_modes_gridsize_20_initialtol_0.01_chunk_10_omega_0.95.dat <==
0.010000 2.000000 2.000000 9.000000 0.000000
0.001000 10.000000 10.000000 30.000000 0.000000
0.000100 35.000000 36.000000 77.000000 1.000000
0.000010 94.000000 96.000000 175.000000 2.000000


==> num_modes_gridsize_20_initialtol_0.01_chunk_10_omega_0.99.dat <==
0.010000 2.000000 2.000000 13.000000 0.000000
0.001000 10.000000 10.000000 41.000000 0.000000
0.000100 35.000000 36.000000 105.000000 1.000000
0.000010 94.000000 95.000000 223.000000 1.000000


==> num_modes_gridsize_20_initialtol_0.01_chunk_10_omega_0.999.dat <==
0.010000 2.000000 2.000000 24.000000 0.000000
0.001000 10.000000 10.000000 67.000000 0.000000
0.000100 35.000000 36.000000 156.000000 1.000000
0.000010 94.000000 94.000000 308.000000 0.000000


==> numex1a.dat <==
 1.00000000e+00 8.10598231e-01 6.75854264e-01
 3.16227766e-01 2.93589179e-01 2.44927937e-01
 1.00000000e-01 9.67978568e-02 7.81353851e-02
 3.16227766e-02 3.14505536e-02 2.37782545e-02
 1.00000000e-02 9.45719541e-03 7.60880500e-03
 3.16227766e-03 3.15572463e-03 2.29017289e-03
 1.00000000e-03 8.08354749e-04 6.39702351e-04


==> numex1b.dat <==
 1.00000000e+00 4.00000000e+00 5.00000000e+00 0.00000000e+00 5.00000000e+00 1.40000000e+01
 3.16227766e-01 1.20000000e+01 1.40000000e+01 0.00000000e+00 1.50000000e+01 3.10000000e+01
 1.00000000e-01 2.60000000e+01 2.90000000e+01 0.00000000e+00 3.00000000e+01 4.40000000e+01
 3.16227766e-02 4.20000000e+01 4.60000000e+01 0.00000000e+00 4.70000000e+01 6.20000000e+01
 1.00000000e-02 5.90000000e+01 6.20000000e+01 0.00000000e+00 6.30000000e+01 7.70000000e+01
 3.16227766e-03 7.30000000e+01 7.60000000e+01 0.00000000e+00 7.60000000e+01 8.40000000e+01
 1.00000000e-03 8.20000000e+01 8.30000000e+01 0.00000000e+00 8.30000000e+01 8.70000000e+01


==> numex1c.dat <==
 1.00000000e+00 5.76522211e+02 1.48853858e+02 0.00000000e+00
 3.16227766e-01 5.76601465e+02 1.59492449e+02 0.00000000e+00
 1.00000000e-01 5.76563769e+02 1.70133559e+02 0.00000000e+00
 3.16227766e-02 5.76471986e+02 1.83550559e+02 0.00000000e+00
 1.00000000e-02 5.76531023e+02 1.96468071e+02 0.00000000e+00
 3.16227766e-03 5.76463253e+02 2.07360310e+02 0.00000000e+00
 1.00000000e-03 5.76563011e+02 2.15104511e+02 0.00000000e+00


==> numex1y.dat <==
 1.00000000e+01 4.60000000e+01 6.80000000e+01 1.44936969e+02
 2.50000000e+01 4.60000000e+01 6.80000000e+01 9.91051369e+01
 5.00000000e+01 4.60000000e+01 6.70000000e+01 1.14527732e+02
 1.00000000e+02 4.60000000e+01 6.20000000e+01 1.82561292e+02
 2.50000000e+02 4.60000000e+01 5.60000000e+01 5.21255744e+02
 5.00000000e+02 4.60000000e+01 5.10000000e+01 1.06578324e+03
 1.00000000e+03 4.50000000e+01 4.10000000e+01 9.75042723e+02


==> numex1z.dat <==
 2.50000000e+02 1.44849672e+02 9.12342441e+01
 5.00000000e+02 5.76429076e+02 1.82530141e+02
 7.50000000e+02 1.40237156e+03 3.19471596e+02
 1.00000000e+03 NaN 4.96329452e+02
 1.25000000e+03 NaN 7.78851353e+02
 1.50000000e+03 NaN 1.04696649e+03
 1.75000000e+03 NaN 1.57994049e+03
 2.00000000e+03 NaN 1.94390016e+03


==> numex2b.dat <==
 1.00000000e-01 7.70427181e-01 5.65950536e-01
 1.00000000e-02 2.91696025e-01 2.01011872e-01
 1.00000000e-03 9.10389720e-02 5.87992794e-02
 1.00000000e-04 2.30880286e-02 2.30878373e-02
 1.00000000e-05 6.23207869e-03 5.03168423e-03
 1.00000000e-06 2.77726013e-03 1.84503908e-03
 1.00000000e-07 6.15884197e-04 6.15882655e-04
 1.00000000e-08 1.89888267e-04 1.89887875e-04
 1.00000000e-09 9.40313798e-05 5.42048056e-05
 1.00000000e-10 2.58066357e-05 1.43407519e-05


==> numex2c.dat <==
 1.00000000e+03 4.01658919e+01 3.57002218e+01 3.69761240e+01 3.65923870e+01 8.91946292e+00 4.06925893e+00 4.48830771e+00 4.55816984e+00
 4.00000000e+02 1.14253981e+01 1.14408391e+01 1.14550810e+01 1.14130321e+01 5.60806990e-01 5.13885021e-01 5.32870770e-01 5.19243240e-01
 1.00000000e+02 5.72798491e+00 5.04081392e+00 4.04045105e+00 4.42926097e+00 6.95991039e-01 1.37573957e-01 7.74109364e-02 9.04166698e-02
 4.00000000e+01 4.58027792e+00 2.52085400e+00 2.46299291e+00 2.49250078e+00 2.38949466e+00 1.28732920e-01 5.49838543e-02 4.50146198e-02
 1.00000000e+01 8.41152160e+01 3.76670194e+00 2.75458097e+00 2.57598400e+00 8.24576449e+01 2.90748835e-01 7.24327564e-02 5.68199158e-02


==> numex2d.dat <==
 1.00000000e-01 5.75584468e+03 3.56376696e+00 5.10790348e-02
 1.00000000e-02 2.98529725e+03 3.67955589e+00 1.38962984e-01
 1.00000000e-03 2.98708722e+03 3.47595692e+00 1.82156086e-01
 1.00000000e-04 2.99243864e+03 3.42522001e+00 2.09540844e-01
 1.00000000e-05 2.98530194e+03 3.50146389e+00 2.85898685e-01
 1.00000000e-06 2.99481890e+03 3.62781906e+00 4.11013842e-01
 1.00000000e-07 2.98133535e+03 3.74219012e+00 5.39129734e-01
 1.00000000e-08 2.99381461e+03 3.91626692e+00 7.16671944e-01
 1.00000000e-09 2.99396681e+03 3.98149896e+00 8.16025972e-01
 1.00000000e-10 2.98652443e+03 4.14587307e+00 9.78721142e-01


==> time_gridsize_20_initialtol_0.01_chunk_10_omega_0.1.dat <==
0.010000 1541.335648 3.358008 0.736891
0.001000 1544.894040 5.170545 0.727954
0.000100 1553.405149 14.211146 0.762806
0.000010 1622.641376 58.700263 0.653122


==> time_gridsize_20_initialtol_0.01_chunk_10_omega_0.25.dat <==
0.010000 1541.335648 8.657066 0.736891
0.001000 1544.894040 5.213551 0.727954
0.000100 1553.405149 14.562398 0.762806
0.000010 1622.641376 59.371740 0.653122


==> time_gridsize_20_initialtol_0.01_chunk_10_omega_0.5.dat <==
0.010000 1541.335648 3.389927 0.736891
0.001000 1544.894040 5.440358 0.727954
0.000100 1553.405149 15.231615 0.762806
0.000010 1622.641376 62.730430 0.653122


==> time_gridsize_20_initialtol_0.01_chunk_10_omega_0.75.dat <==
0.010000 1541.335648 3.504479 0.736891
0.001000 1544.894040 5.897023 0.727954
0.000100 1553.405149 17.588824 0.762806
0.000010 1622.641376 71.012425 0.653122


==> time_gridsize_20_initialtol_0.01_chunk_10_omega_0.9.dat <==
0.010000 1541.335648 3.647392 0.736891
0.001000 1544.894040 6.646453 0.727954
0.000100 1553.405149 22.676559 0.762806
0.000010 1622.641376 93.146630 0.653122


==> time_gridsize_20_initialtol_0.01_chunk_10_omega_0.95.dat <==
0.010000 1541.335648 4.027304 0.736891
0.001000 1544.894040 7.733909 0.727954
0.000100 1553.405149 27.716228 0.762806
0.000010 1622.641376 110.704237 0.653122


==> time_gridsize_20_initialtol_0.01_chunk_10_omega_0.99.dat <==
0.010000 1541.335648 4.536497 0.736891
0.001000 1544.894040 11.339430 0.727954
0.000100 1553.405149 44.677613 0.762806
0.000010 1622.641376 166.561586 0.653122


==> time_gridsize_20_initialtol_0.01_chunk_10_omega_0.999.dat <==
0.010000 1541.335648 6.737430 0.736891
0.001000 1544.894040 22.265022 0.727954
0.000100 1553.405149 88.688641 0.762806
0.000010 1622.641376 291.310565 0.653122


==> time_tol_1e-4_chunk_10_omega_0.95.dat <==
5.000000 17.118137 2.853860 0.29
20.000000 1553.405149 27.716228 0.82
40.000000 23588.077308 151.811399 4.93
60.000000 NaN 365.568926 13.23
80.000000 NaN 929.977063 31.29
100.000000 NaN 1722.349019 61.09
125.000000 NaN 3056.547436 119.34
150.000000 NaN 5159.155051 204.01
175.000000 NaN 7872.404124 334.69
200.000000 NaN 11629.229058 490.31

